Iterative structure of finite loop integrals

In this paper we develop further and refine the method of differential equations for computing Feynman integrals. In particular, we show that an additional iterative structure emerges for finite loop integrals. As a concrete non-trivial example we study planar master integrals of light-by-light scattering to three loops, and derive analytic results for all values of the Mandelstam variables $s$ and $t$ and the mass $m$. We start with a recent proposal for defining a basis of loop integrals having uniform transcendental weight properties and use this approach to compute all planar two-loop master integrals in dimensional regularization. We then show how this approach can be further simplified when computing finite loop integrals. This allows us to discuss precisely the subset of integrals that are relevant to the problem. We find that this leads to a block triangular structure of the differential equations, where the blocks correspond to integrals of different weight. We explain how this block triangular form is found in an algorithmic way. Another advantage of working in four dimensions is that integrals of different loop orders are interconnected and can be seamlessly discussed within the same formalism. We use this method to compute all finite master integrals needed up to three loops. Finally, we remark that all integrals have simple Mandelstam representations.

==> ancillary files/Amatrix29D.txt <==
(* Ancillary file for "Iterative structure of finite loop integrals" *)
(* S. Caron-Huot and J. M. Henn *)
(* This file contains the A-tilde matrix for the D-dimensional 
differential equations (1.2) for the two-loop integrals discussed
in Appendix A. The corresponding integral basis is given in eq. (A.1)-(A.30) 
q[i]=1; *)
{{0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0}, {(q[1]*SB[(1 + Sqrt[1 + x])/(-1 + Sqrt[1 + x])])/q[2], 
  SB[x] - SB[1 + x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, (-2*q[2]*SB[(1 + Sqrt[1 + x])/(-1 + Sqrt[1 + x])])/q[3], 
  2*SB[x] - 2*SB[1 + x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, (2*q[2]*SB[(1 + Sqrt[1 + x])/(-1 + Sqrt[1 + x])])/q[4], 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, (2*q[3]*SB[(1 + Sqrt[1 + x])/(-1 + Sqrt[1 + x])])/q[5], 
  -((q[4]*SB[(1 + Sqrt[1 + x])/(-1 + Sqrt[1 + x])])/q[5]), SB[x] - SB[1 + x], 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, -SB[x], (2*q[7]*SB[(1 + Sqrt[1 + x])/(-1 + Sqrt[1 + x])])/
   q[6], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {-((q[1]*SB[(1 + Sqrt[1 + x])/(-1 + Sqrt[1 + x])])/q[7]), 0, 0, 0, 0, 
  (-3*q[6]*SB[(1 + Sqrt[1 + x])/(-1 + Sqrt[1 + x])])/q[7], 
  4*SB[x] - 3*SB[1 + x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, (-3*q[6]*SB[x])/(4*q[8]), 
  (q[7]*SB[(1 + Sqrt[1 + x])/(-1 + Sqrt[1 + x])])/(2*q[8]), 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, -(q[2]*SB[(1 + Sqrt[1 + x])/(-1 + Sqrt[1 + x])])/(2*q[9]), 0, 0, 0, 0, 
  0, 0, SB[x], (3*q[10]*SB[x])/(4*q[9]), 
  -((q[11]*SB[(1 + Sqrt[1 + x])/(-1 + Sqrt[1 + x])])/q[9]), 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, -SB[x], 
  (4*q[11]*SB[(1 + Sqrt[1 + x])/(-1 + Sqrt[1 + x])])/q[10], 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, -(q[2]*SB[x])/(2*q[11]), 0, 0, 0, 
  0, 0, 0, (q[9]*SB[(1 + Sqrt[1 + x])/(-1 + Sqrt[1 + x])])/q[11], 0, 
  2*SB[x] - SB[1 + x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, -((q[5]*SB[(1 + Sqrt[1 + x])/(-1 + Sqrt[1 + x])])/q[12]), 
  (q[6]*SB[x])/q[12], 0, (-4*q[8]*SB[x])/q[12], 0, (q[10]*SB[x])/q[12], 0, 0, 
  (q[13]*SB[(1 + Sqrt[1 + x])/(-1 + Sqrt[1 + x])])/(2*q[12]), 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, (4*q[3]*SB[(1 + Sqrt[1 + x])/(-1 + Sqrt[1 + x])])/q[13], 
  (-2*q[4]*SB[(1 + Sqrt[1 + x])/(-1 + Sqrt[1 + x])])/q[13], 0, 
  (-6*q[6]*SB[(1 + Sqrt[1 + x])/(-1 + Sqrt[1 + x])])/q[13], 0, 
  (-8*q[8]*SB[(1 + Sqrt[1 + x])/(-1 + Sqrt[1 + x])])/q[13], 
  (8*q[9]*SB[(1 + Sqrt[1 + x])/(-1 + Sqrt[1 + x])])/q[13], 
  (6*q[10]*SB[(1 + Sqrt[1 + x])/(-1 + Sqrt[1 + x])])/q[13], 0, 0, 
  SB[x] - SB[1 + x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -SB[y], 
  (2*q[15]*SB[(1 + Sqrt[1 + y])/(-1 + Sqrt[1 + y])])/q[14], 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0}, 
 {-((q[1]*SB[(1 + Sqrt[1 + y])/(-1 + Sqrt[1 + y])])/q[15]), 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, (-3*q[14]*SB[(1 + Sqrt[1 + y])/(-1 + Sqrt[1 + y])])/
   q[15], 4*SB[y] - 3*SB[1 + y], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-3*q[14]*SB[y])/(4*q[16]), 
  (q[15]*SB[(1 + Sqrt[1 + y])/(-1 + Sqrt[1 + y])])/(2*q[16]), 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (2*q[14]*SB[y])/q[17], 0, (-8*q[16]*SB[y])/q[17], 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0}, {0, 0, 0, 
  (q[4]*SB[(4 - y + Sqrt[16 + 16*x + 8*y + y^2])/
      (-4 + y + Sqrt[16 + 16*x + 8*y + y^2])])/(2*q[18]), 0, 0, 0, 0, 
  (-2*q[9]*SB[((4 - y + Sqrt[16 + 16*x + 8*y + y^2])*
       (4 + y + Sqrt[16 + 16*x + 8*y + y^2]))/
      ((-4 - y + Sqrt[16 + 16*x + 8*y + y^2])*
       (-4 + y + Sqrt[16 + 16*x + 8*y + y^2]))])/q[18], 
  (-3*q[10]*SB[((4 - y + Sqrt[16 + 16*x + 8*y + y^2])*
       (4 + y + Sqrt[16 + 16*x + 8*y + y^2]))/
      ((-4 - y + Sqrt[16 + 16*x + 8*y + y^2])*
       (-4 + y + Sqrt[16 + 16*x + 8*y + y^2]))])/(2*q[18]), 
  (2*q[11]*SB[((-4*Sqrt[1 + x] + Sqrt[16 + 16*x + 8*y + y^2])*
       (-4*Sqrt[1 + x] - Sqrt[1 + x]*y + Sqrt[16 + 16*x + 8*y + y^2]))/
      ((4*Sqrt[1 + x] + Sqrt[16 + 16*x + 8*y + y^2])*
       (4*Sqrt[1 + x] + Sqrt[1 + x]*y + Sqrt[16 + 16*x + 8*y + y^2]))])/
   q[18], 0, 0, 
  (-3*q[14]*SB[((-4 - y + Sqrt[16 + 16*x + 8*y + y^2])*
       (4 - y + Sqrt[16 + 16*x + 8*y + y^2]))/
      ((-4 + y + Sqrt[16 + 16*x + 8*y + y^2])*
       (4 + y + Sqrt[16 + 16*x + 8*y + y^2]))])/q[18], 0, 
  (8*q[16]*SB[(4 - y + Sqrt[16 + 16*x + 8*y + y^2])/
      (-4 + y + Sqrt[16 + 16*x + 8*y + y^2])])/q[18], 0, 
  -SB[y] + SB[x + y]/2, 
  (2*q[19]*SB[((-4*Sqrt[1 + x + y] + Sqrt[16 + 16*x + 8*y + y^2])*
       (-4*Sqrt[1 + x + y] + y*Sqrt[1 + x + y] + 
        Sqrt[16 + 16*x + 8*y + y^2]))/((4*Sqrt[1 + x + y] + 
        Sqrt[16 + 16*x + 8*y + y^2])*(4*Sqrt[1 + x + y] - y*Sqrt[1 + x + y] + 
        Sqrt[16 + 16*x + 8*y + y^2]))])/q[18], 
  (-3*q[20]*SB[(4 - y + Sqrt[16 + 16*x + 8*y + y^2])/
      (-4 + y + Sqrt[16 + 16*x + 8*y + y^2])])/(2*q[18]), 0, 0, 0, 0, 0, 0, 
  0, 0, 0}, 
 {0, (q[2]*SB[(Sqrt[1 + x] + Sqrt[1 + x + y])/(-Sqrt[1 + x] + 
       Sqrt[1 + x + y])])/q[19], 0, 
  (q[4]*SB[(1 + Sqrt[1 + x + y])/(-1 + Sqrt[1 + x + y])])/(2*q[19]), 0, 0, 0, 
  0, (-2*q[9]*SB[(1 + Sqrt[1 + x + y])/(-1 + Sqrt[1 + x + y])])/q[19], 
  (-3*q[10]*SB[(1 + Sqrt[1 + x + y])/(-1 + Sqrt[1 + x + y])])/(4*q[19]), 
  (-2*q[11]*SB[(Sqrt[1 + x] + Sqrt[1 + x + y])/(-Sqrt[1 + x] + 
       Sqrt[1 + x + y])])/q[19], 0, 0, 
  (-3*q[14]*SB[(1 + Sqrt[1 + x + y])/(-1 + Sqrt[1 + x + y])])/(2*q[19]), 
  -((q[15]*SB[(Sqrt[1 + y] + Sqrt[1 + x + y])/(-Sqrt[1 + y] + 
        Sqrt[1 + x + y])])/q[19]), 
  (2*q[16]*SB[(1 + Sqrt[1 + x + y])/(-1 + Sqrt[1 + x + y])])/q[19], 0, 
  -(q[18]*SB[((-4*Sqrt[1 + x + y] + Sqrt[16 + 16*x + 8*y + y^2])*
        (-4*Sqrt[1 + x + y] + y*Sqrt[1 + x + y] + 
         Sqrt[16 + 16*x + 8*y + y^2]))/((4*Sqrt[1 + x + y] + 
         Sqrt[16 + 16*x + 8*y + y^2])*(4*Sqrt[1 + x + y] - 
         y*Sqrt[1 + x + y] + Sqrt[16 + 16*x + 8*y + y^2]))])/(4*q[19]), 
  2*SB[y] + 2*SB[x + y] - 3*SB[1 + x + y], 
  (-3*q[20]*SB[(1 + Sqrt[1 + x + y])/(-1 + Sqrt[1 + x + y])])/(4*q[19]), 0, 
  0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, (q[4]*(-SB[y] + SB[x + y]/2))/q[20], 0, 
  0, 0, 0, (q[9]*(2*SB[x] - 2*SB[x + y]))/q[20], 
  (q[10]*(SB[x]/2 - SB[x + y]/2))/q[20], 
  (2*q[11]*SB[(1 + Sqrt[1 + x])/(-1 + Sqrt[1 + x])])/q[20], 0, 0, 
  (q[14]*(SB[x] - SB[x + y]))/q[20], 0, 0, 0, 
  -(q[18]*SB[(4 - y + Sqrt[16 + 16*x + 8*y + y^2])/
       (-4 + y + Sqrt[16 + 16*x + 8*y + y^2])])/(2*q[20]), 
  (2*q[19]*SB[(1 + Sqrt[1 + x + y])/(-1 + Sqrt[1 + x + y])])/q[20], 
  SB[y] - SB[x + y]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, (q[6]*(2*SB[x] - 2*SB[y]))/q[21], 0, 
  (q[8]*(-8*SB[x] + 8*SB[y]))/q[21], 0, 0, 0, 0, 0, 
  (q[14]*(-2*SB[x] + 2*SB[y]))/q[21], 0, (q[16]*(8*SB[x] - 8*SB[y]))/q[21], 
  0, 0, 0, 0, 2*SB[x + y], 0, (4*q[23]*SB[x + y])/q[21], 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, (-12*q[6]*SB[(1 + Sqrt[1 + x + y])/(-1 + Sqrt[1 + x + y])])/
   q[22], (-4*q[7]*SB[(Sqrt[1 + x] + Sqrt[1 + x + y])/
      (-Sqrt[1 + x] + Sqrt[1 + x + y])])/q[22], 
  (16*q[8]*SB[(1 + Sqrt[1 + x + y])/(-1 + Sqrt[1 + x + y])])/q[22], 0, 0, 0, 
  0, 0, (-12*q[14]*SB[(1 + Sqrt[1 + x + y])/(-1 + Sqrt[1 + x + y])])/q[22], 
  (-4*q[15]*SB[(Sqrt[1 + y] + Sqrt[1 + x + y])/(-Sqrt[1 + y] + 
       Sqrt[1 + x + y])])/q[22], 
  (16*q[16]*SB[(1 + Sqrt[1 + x + y])/(-1 + Sqrt[1 + x + y])])/q[22], 0, 0, 0, 
  0, (6*q[21]*SB[(1 + Sqrt[1 + x + y])/(-1 + Sqrt[1 + x + y])])/q[22], 
  4*SB[x + y] - 3*SB[1 + x + y], 
  (12*q[23]*SB[(1 + Sqrt[1 + x + y])/(-1 + Sqrt[1 + x + y])])/q[22], 0, 0, 0, 
  0, 0, 0}, {0, 0, 0, 0, 0, (3*q[6]*SB[x + y])/(2*q[23]), 0, 
  (q[8]*(4*SB[x] - 4*SB[y] - 2*SB[x + y]))/q[23], 0, 0, 0, 0, 0, 
  (3*q[14]*SB[x + y])/(2*q[23]), 0, 
  (q[16]*(-4*SB[x] + 4*SB[y] - 2*SB[x + y]))/q[23], 0, 0, 0, 0, 
  (-3*q[21]*SB[x + y])/(2*q[23]), 
  -(q[22]*SB[(1 + Sqrt[1 + x + y])/(-1 + Sqrt[1 + x + y])])/(2*q[23]), 
  -3*SB[x + y], 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, (-4*q[5]*SB[(1 + Sqrt[1 + x])/(-1 + Sqrt[1 + x])])/q[24], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, -((q[5]*SB[(1 + Sqrt[1 + x])/(-1 + Sqrt[1 + x])])/q[25]), 
  (q[6]*(SB[x] - 2*SB[y]))/q[25], 0, (q[8]*(-4*SB[x] + 8*SB[y]))/q[25], 0, 
  (q[10]*(SB[x] - SB[x + y]))/q[25], 0, 0, 
  (q[13]*SB[(1 + Sqrt[1 + x])/(-1 + Sqrt[1 + x])])/(2*q[25]), 
  (q[14]*(2*SB[y] - 2*SB[x + y]))/q[25], 0, (q[16]*(-8*SB[y] + 8*SB[x + y]))/
   q[25], 0, (q[18]*SB[(4 - y + Sqrt[16 + 16*x + 8*y + y^2])/
      (-4 + y + Sqrt[16 + 16*x + 8*y + y^2])])/q[25], 0, 
  (q[20]*(2*SB[y] - SB[x + y]))/q[25], (2*q[21]*SB[x + y])/q[25], 0, 
  (4*q[23]*SB[x + y])/q[25], 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, (2*q[5]*SB[(Sqrt[1 + x] + Sqrt[1 + x + y])/
      (-Sqrt[1 + x] + Sqrt[1 + x + y])])/q[26], 0, 0, 0, 0, 
  -((q[10]*SB[(1 + Sqrt[1 + x + y])/(-1 + Sqrt[1 + x + y])])/q[26]), 0, 
  -((q[12]*SB[(1 + Sqrt[1 + x + y])/(-1 + Sqrt[1 + x + y])])/q[26]), 
  -((q[13]*SB[(Sqrt[1 + x] + Sqrt[1 + x + y])/(-Sqrt[1 + x] + 
        Sqrt[1 + x + y])])/q[26]), 
  (-2*q[14]*SB[(1 + Sqrt[1 + x + y])/(-1 + Sqrt[1 + x + y])])/q[26], 0, 
  (8*q[16]*SB[(1 + Sqrt[1 + x + y])/(-1 + Sqrt[1 + x + y])])/q[26], 
  -((q[17]*SB[(1 + Sqrt[1 + x + y])/(-1 + Sqrt[1 + x + y])])/q[26]), 
  (q[18]*SB[((-4*Sqrt[1 + x + y] + Sqrt[16 + 16*x + 8*y + y^2])*
       (-4*Sqrt[1 + x + y] + y*Sqrt[1 + x + y] + 
        Sqrt[16 + 16*x + 8*y + y^2]))/((4*Sqrt[1 + x + y] + 
        Sqrt[16 + 16*x + 8*y + y^2])*(4*Sqrt[1 + x + y] - y*Sqrt[1 + x + y] + 
        Sqrt[16 + 16*x + 8*y + y^2]))])/q[26], 0, 
  -((q[20]*SB[(1 + Sqrt[1 + x + y])/(-1 + Sqrt[1 + x + y])])/q[26]), 
  (4*q[21]*SB[(1 + Sqrt[1 + x + y])/(-1 + Sqrt[1 + x + y])])/q[26], 0, 
  (8*q[23]*SB[(1 + Sqrt[1 + x + y])/(-1 + Sqrt[1 + x + y])])/q[26], 0, 
  -((q[25]*SB[(1 + Sqrt[1 + x + y])/(-1 + Sqrt[1 + x + y])])/q[26]), 
  SB[x + y] - SB[1 + x + y], 0, 0, 0}, 
 {0, 0, 0, 0, 0, (-16*q[6]*SB[(Sqrt[1 + x] + Sqrt[1 + x + y])/
      (-Sqrt[1 + x] + Sqrt[1 + x + y])])/q[27], 0, 
  (16*q[8]*SB[(Sqrt[1 + x] + Sqrt[1 + x + y])/(-Sqrt[1 + x] + 
       Sqrt[1 + x + y])])/q[27], 0, 
  (-8*q[10]*SB[(Sqrt[1 + x] + Sqrt[1 + x + y])/(-Sqrt[1 + x] + 
       Sqrt[1 + x + y])])/q[27], 0, 0, 
  (-2*q[13]*SB[(1 + Sqrt[1 + x + y])/(-1 + Sqrt[1 + x + y])])/q[27], 
  (-8*q[14]*SB[(Sqrt[1 + x] + Sqrt[1 + x + y])/(-Sqrt[1 + x] + 
       Sqrt[1 + x + y])])/q[27], 0, 
  (32*q[16]*SB[(Sqrt[1 + x] + Sqrt[1 + x + y])/(-Sqrt[1 + x] + 
       Sqrt[1 + x + y])])/q[27], 
  (-4*q[17]*SB[(Sqrt[1 + x] + Sqrt[1 + x + y])/(-Sqrt[1 + x] + 
       Sqrt[1 + x + y])])/q[27], 0, 
  (16*q[19]*SB[(1 + Sqrt[1 + x])/(-1 + Sqrt[1 + x])])/q[27], 0, 
  (12*q[21]*SB[(Sqrt[1 + x] + Sqrt[1 + x + y])/(-Sqrt[1 + x] + 
       Sqrt[1 + x + y])])/q[27], 
  (-4*q[22]*SB[(1 + Sqrt[1 + x])/(-1 + Sqrt[1 + x])])/q[27], 
  (16*q[23]*SB[(Sqrt[1 + x] + Sqrt[1 + x + y])/(-Sqrt[1 + x] + 
       Sqrt[1 + x + y])])/q[27], 
  (2*q[24]*SB[(Sqrt[1 + x] + Sqrt[1 + x + y])/(-Sqrt[1 + x] + 
       Sqrt[1 + x + y])])/q[27], 
  (-8*q[25]*SB[(Sqrt[1 + x] + Sqrt[1 + x + y])/(-Sqrt[1 + x] + 
       Sqrt[1 + x + y])])/q[27], 0, -SB[1 + x] + 2*SB[y] + 2*SB[x + y] - 
   3*SB[1 + x + y], 
  (-2*q[28]*SB[(1 + Sqrt[1 + x + y])/(-1 + Sqrt[1 + x + y])])/q[27], 
  (4*q[29]*SB[(Sqrt[1 + x] + Sqrt[1 + x + y])/(-Sqrt[1 + x] + 
       Sqrt[1 + x + y])])/q[27]}, 
 {0, 0, 0, (-2*q[4]*SB[(1 + Sqrt[1 + x])/(-1 + Sqrt[1 + x])])/q[28], 0, 0, 0, 
  (8*q[8]*SB[(1 + Sqrt[1 + x])/(-1 + Sqrt[1 + x])])/q[28], 
  (8*q[9]*SB[(1 + Sqrt[1 + x])/(-1 + Sqrt[1 + x])])/q[28], 
  (4*q[10]*SB[(1 + Sqrt[1 + x])/(-1 + Sqrt[1 + x])])/q[28], 0, 0, 
  (q[13]*(-SB[x] + 2*SB[y] - SB[x + y]))/q[28], 0, 0, 0, 0, 
  (2*q[18]*SB[((-4*Sqrt[1 + x] + Sqrt[16 + 16*x + 8*y + y^2])*
       (-4*Sqrt[1 + x] - Sqrt[1 + x]*y + Sqrt[16 + 16*x + 8*y + y^2]))/
      ((4*Sqrt[1 + x] + Sqrt[16 + 16*x + 8*y + y^2])*
       (4*Sqrt[1 + x] + Sqrt[1 + x]*y + Sqrt[16 + 16*x + 8*y + y^2]))])/
   q[28], 0, (2*q[20]*SB[(1 + Sqrt[1 + x])/(-1 + Sqrt[1 + x])])/q[28], 
  (4*q[21]*SB[(1 + Sqrt[1 + x])/(-1 + Sqrt[1 + x])])/q[28], 0, 
  (8*q[23]*SB[(1 + Sqrt[1 + x])/(-1 + Sqrt[1 + x])])/q[28], 0, 0, 0, 
  (q[27]*SB[(1 + Sqrt[1 + x + y])/(-1 + Sqrt[1 + x + y])])/q[28], 
  2*SB[x] - SB[1 + x] - SB[x + y], 
  (-2*q[29]*SB[(1 + Sqrt[1 + x])/(-1 + Sqrt[1 + x])])/q[28]}, 
 {0, (4*q[2]*SB[(1 + Sqrt[1 + x])/(-1 + Sqrt[1 + x])])/q[29], 
  (q[3]*(-2*SB[x] + 4*SB[1 + x] - 4*SB[y] + 2*SB[x + y]))/q[29], 0, 0, 
  (q[6]*(-14*SB[x] + 10*SB[y] - 5*SB[x + y]))/q[29], 
  (10*q[7]*SB[(1 + Sqrt[1 + x])/(-1 + Sqrt[1 + x])])/q[29], 
  (16*q[8]*SB[x])/q[29], 0, (q[10]*(-2*SB[x] + 4*SB[y] - 4*SB[x + y]))/q[29], 
  0, 0, (q[13]*SB[(1 + Sqrt[1 + x])/(-1 + Sqrt[1 + x])])/q[29], 
  (q[14]*(8*SB[y] - 8*SB[x + y]))/q[29], 0, 
  (q[16]*(-32*SB[y] + 32*SB[x + y]))/q[29], (q[17]*(2*SB[y] - 2*SB[x + y]))/
   q[29], 
  (q[18]*(4*SB[(4 - y + Sqrt[16 + 16*x + 8*y + y^2])/
        (-4 + y + Sqrt[16 + 16*x + 8*y + y^2])] + 
     2*SB[(4 + y + Sqrt[16 + 16*x + 8*y + y^2])/
        (-4 - y + Sqrt[16 + 16*x + 8*y + y^2])]))/q[29], 0, 
  (q[20]*(2*SB[x] + 4*SB[y] - 4*SB[x + y]))/q[29], 
  (q[21]*(4*SB[x] - 6*SB[y] + 6*SB[x + y]))/q[29], 0, 
  (q[23]*(8*SB[x] - 8*SB[y] + 8*SB[x + y]))/q[29], 
  (q[24]*(-SB[y] + SB[x + y]))/q[29], (q[25]*(4*SB[y] - 4*SB[x + y]))/q[29], 
  0, -((q[27]*SB[(Sqrt[1 + x] + Sqrt[1 + x + y])/(-Sqrt[1 + x] + 
        Sqrt[1 + x + y])])/q[29]), 
  -((q[28]*SB[(1 + Sqrt[1 + x])/(-1 + Sqrt[1 + x])])/q[29]), 
  SB[x] - 2*SB[y] + SB[x + y]}}


==> ancillary files/Amatrix48.txt <==
(* Ancillary file for "Iterative structure of finite loop integrals" *)
(* S. Caron-Huot and J. M. Henn *)
(* A-matrix for the 3-loop differential equations, cf. eq. (1.3) *)
{{0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {Log[(-1 + Sqrt[1 + u])/(1 + Sqrt[1 + u])], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {Log[(-1 + Sqrt[1 + v])/(1 + Sqrt[1 + v])], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, Log[(-1 + Sqrt[1 + u])/(1 + Sqrt[1 + u])], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, -Log[u] + Log[1 + u], 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, Log[(-Sqrt[1 + u] + Sqrt[1 + u + v])/(Sqrt[1 + u] + Sqrt[1 + u + v])], 
  Log[(-Sqrt[1 + v] + Sqrt[1 + u + v])/(Sqrt[1 + v] + Sqrt[1 + u + v])], 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, Log[(-1 + Sqrt[1 + v])/(1 + Sqrt[1 + v])], 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])], 
  Log[(-Sqrt[1 + u] + Sqrt[1 + u + v])/(Sqrt[1 + u] + Sqrt[1 + u + v])], 
  Log[v] - Log[u + v], Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])], 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, Log[u] - Log[1 + u] + Log[v] - Log[u + v], 
  Log[(-1 + Sqrt[1 + u])/(1 + Sqrt[1 + u])], 
  Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])], Log[u] - Log[u + v], 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, Log[(-1 + Sqrt[1 + u])/(1 + Sqrt[1 + u])], 
  Log[(-Sqrt[1 + u] + Sqrt[1 + u + v])/(Sqrt[1 + u] + Sqrt[1 + u + v])], 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, -Log[v] + Log[1 + v], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])], 0, 
  Log[u] - Log[u + v], Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])], 0, 
  0, 0, Log[(-Sqrt[1 + v] + Sqrt[1 + u + v])/(Sqrt[1 + v] + 
     Sqrt[1 + u + v])], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, Log[v] - Log[u + v], 0, 
  Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])], 
  Log[u] + Log[v] - Log[1 + v] - Log[u + v], 0, 0, 0, 
  Log[(-1 + Sqrt[1 + v])/(1 + Sqrt[1 + v])], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  Log[(-1 + Sqrt[1 + v])/(1 + Sqrt[1 + v])], 
  Log[(-Sqrt[1 + v] + Sqrt[1 + u + v])/(Sqrt[1 + v] + Sqrt[1 + u + v])], 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, Log[(-1 + Sqrt[1 + u])/(1 + Sqrt[1 + u])], 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, -2*Log[u] + 2*Log[1 + u], 
  Log[(-1 + Sqrt[1 + u])/(1 + Sqrt[1 + u])], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, -Log[u] + Log[1 + u], 
  Log[(-1 + Sqrt[1 + u])/(1 + Sqrt[1 + u])], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, Log[u], 
  Log[(-1 + Sqrt[1 + u])/(1 + Sqrt[1 + u])], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, Log[v], 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 
  Log[(-1 + Sqrt[1 + v])/(1 + Sqrt[1 + v])], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, Log[v], 0, 0, 0, 
  Log[(-1 + Sqrt[1 + v])/(1 + Sqrt[1 + v])], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {0, 0, 0, 0, 4*Log[u] - 4*Log[1 + u], 
  Log[(-Sqrt[1 + u] + Sqrt[1 + u + v])/(Sqrt[1 + u] + Sqrt[1 + u + v])], 
  Log[(-1 + Sqrt[1 + u])/(1 + Sqrt[1 + u])], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 
  2*Log[(-1 + Sqrt[1 + v])/(1 + Sqrt[1 + v])], 0, 0, 0, 
  -2*Log[(-1 + Sqrt[1 + v])/(1 + Sqrt[1 + v])], 0, 0, 
  4*Log[(-1 + Sqrt[1 + v])/(1 + Sqrt[1 + v])], 
  -6*Log[(-1 + Sqrt[1 + v])/(1 + Sqrt[1 + v])], 0, 
  (-7*Log[(-1 + Sqrt[1 + v])/(1 + Sqrt[1 + v])])/2, 
  (7*Log[v])/2 - 2*Log[1 + v], 2*Log[(-1 + Sqrt[1 + v])/(1 + Sqrt[1 + v])], 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0}, {0, 0, 0, 0, 0, 0, 0, 2*Log[u] - Log[u^2 - 4*v], 
  Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])] + 
   Log[(2 + u - 2*Sqrt[1 + u + v])/(2 + u + 2*Sqrt[1 + u + v])], 0, 0, 0, 0, 
  0, 3*Log[(-Sqrt[1 + u] + Sqrt[1 + u + v])/(Sqrt[1 + u] + Sqrt[1 + u + v])], 
  Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])], 
  -Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])] + 
   Log[(2 + u - 2*Sqrt[1 + u + v])/(2 + u + 2*Sqrt[1 + u + v])], 
  -Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])], 
  -Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])] + 
   Log[(2 + u - 2*Sqrt[1 + u + v])/(2 + u + 2*Sqrt[1 + u + v])]/2, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {0, 0, 0, 0, 0, 0, 0, 4*Log[u] - 4*Log[u^2 - 4*v] + 4*Log[v], 
  Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])] + 
   4*Log[(2 + u - 2*Sqrt[1 + u + v])/(2 + u + 2*Sqrt[1 + u + v])], 0, 0, 0, 
  0, 0, 5*Log[(-Sqrt[1 + u] + Sqrt[1 + u + v])/(Sqrt[1 + u] + 
      Sqrt[1 + u + v])], Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])], 
  -Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])] + 
   4*Log[(2 + u - 2*Sqrt[1 + u + v])/(2 + u + 2*Sqrt[1 + u + v])], 
  -Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])], 
  -Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])] + 
   2*Log[(2 + u - 2*Sqrt[1 + u + v])/(2 + u + 2*Sqrt[1 + u + v])], 0, 0, 
  -Log[(-Sqrt[1 + u] + Sqrt[1 + u + v])/(Sqrt[1 + u] + Sqrt[1 + u + v])], 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 2*Log[(2 + u - 2*Sqrt[1 + u + v])/
     (2 + u + 2*Sqrt[1 + u + v])], Log[u] - 2*Log[u^2 - 4*v] + 3*Log[v] - 
   Log[u + v], 0, 0, 0, 0, 0, 5*Log[(-1 + Sqrt[1 + u])/(1 + Sqrt[1 + u])], 
  Log[u] - Log[1 + u] + Log[v] - Log[u + v], 3*Log[u] - Log[1 + u] - 
   2*Log[u^2 - 4*v] + Log[v] + Log[u + v], -Log[u] + Log[1 + u] - Log[v] + 
   Log[u + v], Log[u] - Log[u^2 - 4*v] + Log[u + v], 0, 0, 
  -Log[(-1 + Sqrt[1 + u])/(1 + Sqrt[1 + u])], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, Log[u] - Log[u^2 - 4*v] + Log[u + v], 
  Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])] + 
   Log[(2 + u - 2*Sqrt[1 + u + v])/(2 + u + 2*Sqrt[1 + u + v])], 0, 0, 
  Log[v] - Log[u + v], 0, 0, 
  2*Log[(-Sqrt[1 + u] + Sqrt[1 + u + v])/(Sqrt[1 + u] + Sqrt[1 + u + v])], 
  2*Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])], 
  -3*Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])] + 
   Log[(2 + u - 2*Sqrt[1 + u + v])/(2 + u + 2*Sqrt[1 + u + v])], 
  -Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])], 
  -2*Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])] + 
   Log[(2 + u - 2*Sqrt[1 + u + v])/(2 + u + 2*Sqrt[1 + u + v])]/2, 
  Log[(-Sqrt[1 + v] + Sqrt[1 + u + v])/(Sqrt[1 + v] + Sqrt[1 + u + v])], 
  Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])], 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, Log[u] - Log[u + v], 
  Log[(2 + v - 2*Sqrt[1 + u + v])/(2 + v + 2*Sqrt[1 + u + v])], 0, 0, 
  Log[v] + Log[u + v] - Log[-4*u + v^2], 0, 0, 0, 
  -Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])] + 
   (5*Log[(2 + v - 2*Sqrt[1 + u + v])/(2 + v + 2*Sqrt[1 + u + v])])/2, 
  2*Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])] - 
   4*Log[(2 + v - 2*Sqrt[1 + u + v])/(2 + v + 2*Sqrt[1 + u + v])], 
  Log[(2 + v - 2*Sqrt[1 + u + v])/(2 + v + 2*Sqrt[1 + u + v])]/2, 
  Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])] - 
   2*Log[(2 + v - 2*Sqrt[1 + u + v])/(2 + v + 2*Sqrt[1 + u + v])], 
  Log[(-Sqrt[1 + v] + Sqrt[1 + u + v])/(Sqrt[1 + v] + Sqrt[1 + u + v])], 
  -Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])] + 
   2*Log[(2 + v - 2*Sqrt[1 + u + v])/(2 + v + 2*Sqrt[1 + u + v])], 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, -Log[u] + Log[u^2 - 4*v] - Log[u + v], 
  2*Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])] - 
   Log[(2 + u - 2*Sqrt[1 + u + v])/(2 + u + 2*Sqrt[1 + u + v])] + 
   Log[(2 + v - 2*Sqrt[1 + u + v])/(2 + v + 2*Sqrt[1 + u + v])], 0, 0, 
  Log[v] + Log[u + v] - Log[-4*u + v^2], 0, 0, 0, 
  Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])] + 
   (5*Log[(2 + v - 2*Sqrt[1 + u + v])/(2 + v + 2*Sqrt[1 + u + v])])/2, 
  -Log[(2 + u - 2*Sqrt[1 + u + v])/(2 + u + 2*Sqrt[1 + u + v])] - 
   4*Log[(2 + v - 2*Sqrt[1 + u + v])/(2 + v + 2*Sqrt[1 + u + v])], 
  -2*Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])] + 
   Log[(2 + v - 2*Sqrt[1 + u + v])/(2 + v + 2*Sqrt[1 + u + v])]/2, 
  -Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])] - 
   Log[(2 + u - 2*Sqrt[1 + u + v])/(2 + u + 2*Sqrt[1 + u + v])]/2 - 
   2*Log[(2 + v - 2*Sqrt[1 + u + v])/(2 + v + 2*Sqrt[1 + u + v])], 
  4*Log[(-Sqrt[1 + v] + Sqrt[1 + u + v])/(Sqrt[1 + v] + Sqrt[1 + u + v])], 
  -Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])] + 
   2*Log[(2 + v - 2*Sqrt[1 + u + v])/(2 + v + 2*Sqrt[1 + u + v])], 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, -Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])], 
  -Log[v] + Log[-4*u + v^2]/2, 0, 0, 
  Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])] - 
   Log[(2 + v - 2*Sqrt[1 + u + v])/(2 + v + 2*Sqrt[1 + u + v])]/2, 0, 0, 0, 
  (-3*Log[v])/2 - Log[u + v] + (5*Log[-4*u + v^2])/4, 
  2*Log[v] + 2*Log[u + v] - 2*Log[-4*u + v^2], -Log[v]/2 + Log[-4*u + v^2]/4, 
  Log[v] + Log[u + v] - Log[-4*u + v^2], 
  -Log[(-1 + Sqrt[1 + v])/(1 + Sqrt[1 + v])], -Log[v] - Log[u + v] + 
   Log[-4*u + v^2], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 
  2*Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])] - 
   Log[(2 + u - 2*Sqrt[1 + u + v])/(2 + u + 2*Sqrt[1 + u + v])], 
  -2*Log[u] + Log[u^2 - 4*v], 0, 0, 
  -2*Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])], 0, 0, 
  -2*Log[(-1 + Sqrt[1 + u])/(1 + Sqrt[1 + u])], -2*Log[u] + 2*Log[u + v], 
  2*Log[u] + Log[u^2 - 4*v] - 4*Log[u + v], 0, Log[u] + Log[u^2 - 4*v]/2 - 
   2*Log[u + v], 0, -2*Log[u] + 2*Log[u + v], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  Log[(-Sqrt[1 + u] + Sqrt[1 + u + v])/(Sqrt[1 + u] + Sqrt[1 + u + v])], 0, 
  Log[(-1 + Sqrt[1 + u])/(1 + Sqrt[1 + u])], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -4*Log[u] + 3*Log[1 + u], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  Log[(-1 + Sqrt[1 + u])/(1 + Sqrt[1 + u])], 
  Log[(-Sqrt[1 + u] + Sqrt[1 + u + v])/(Sqrt[1 + u] + Sqrt[1 + u + v])], 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, -Log[(-1 + Sqrt[1 + v])/(1 + Sqrt[1 + v])], 0, 
  Log[(-Sqrt[1 + v] + Sqrt[1 + u + v])/(Sqrt[1 + v] + Sqrt[1 + u + v])], 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -4*Log[(-1 + Sqrt[1 + v])/(1 + Sqrt[1 + v])], 0, 0, 0, 0, 0, 0, 0, 0, 
  2*Log[(-Sqrt[1 + v] + Sqrt[1 + u + v])/(Sqrt[1 + v] + Sqrt[1 + u + v])], 0, 
  0, 0, -2*Log[u] + 2*Log[u + v], -2*Log[u] - Log[v] + 2*Log[u + v], Log[v], 
  4*Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])], 
  2*Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])], 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, Log[(-1 + Sqrt[1 + v])/(1 + Sqrt[1 + v])], 0, 0, 0, 
  -Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])], 
  -Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])], 0, 
  2*Log[u] - 2*Log[u + v], Log[v] - Log[u + v], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  Log[(-Sqrt[1 + u] + Sqrt[1 + u + v])/(Sqrt[1 + u] + Sqrt[1 + u + v])], 
  Log[(-1 + Sqrt[1 + u])/(1 + Sqrt[1 + u])], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -4*Log[v] + 4*Log[1 + v], 
  Log[(-1 + Sqrt[1 + v])/(1 + Sqrt[1 + v])], 
  2*Log[(-Sqrt[1 + v] + Sqrt[1 + u + v])/(Sqrt[1 + v] + Sqrt[1 + u + v])], 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, Log[(-1 + Sqrt[1 + u])/(1 + Sqrt[1 + u])], Log[u] - Log[1 + u], 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, Log[(-1 + Sqrt[1 + v])/(1 + Sqrt[1 + v])], 0, 0, 0, 
  2*Log[v] - 2*Log[1 + v], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, Log[u^2 - 4*v] - 2*Log[v], 
  -Log[(2 + u - 2*Sqrt[1 + u + v])/(2 + u + 2*Sqrt[1 + u + v])], 0, 0, 0, 0, 
  0, 2*Log[(-Sqrt[1 + u] + Sqrt[1 + u + v])/(Sqrt[1 + u] + Sqrt[1 + u + v])], 
  0, -Log[(2 + u - 2*Sqrt[1 + u + v])/(2 + u + 2*Sqrt[1 + u + v])], 0, 
  -Log[(2 + u - 2*Sqrt[1 + u + v])/(2 + u + 2*Sqrt[1 + u + v])]/2, 0, 0, 
  Log[(-Sqrt[1 + u] + Sqrt[1 + u + v])/(Sqrt[1 + u] + Sqrt[1 + u + v])], 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -2*Log[(-Sqrt[1 + u] + Sqrt[1 + u + v])/(Sqrt[1 + u] + Sqrt[1 + u + v])], 
  0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 2*Log[v] - 2*Log[u + v], 
  Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])], 0, 0, 0, 0, 0, 
  -3*Log[(-Sqrt[1 + u] + Sqrt[1 + u + v])/(Sqrt[1 + u] + Sqrt[1 + u + v])], 
  Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])], 
  -Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])], 
  Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])], 
  Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])], 0, 0, 
  -Log[(-Sqrt[1 + u] + Sqrt[1 + u + v])/(Sqrt[1 + u] + Sqrt[1 + u + v])], 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  2*Log[(-Sqrt[1 + u] + Sqrt[1 + u + v])/(Sqrt[1 + u] + Sqrt[1 + u + v])], 0, 
  0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 
  Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])] - 
   Log[(2 + u - 2*Sqrt[1 + u + v])/(2 + u + 2*Sqrt[1 + u + v])], 
  Log[u^2 - 4*v] - Log[v], 0, 0, 0, 0, 0, 
  -4*Log[(-1 + Sqrt[1 + u])/(1 + Sqrt[1 + u])], 0, 
  -2*Log[u] + Log[1 + u] + Log[u^2 - 4*v] - Log[v], 
  Log[u] - Log[1 + u] + Log[v] - Log[u + v], Log[u^2 - 4*v]/2 - Log[u + v], 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  Log[(-1 + Sqrt[1 + u])/(1 + Sqrt[1 + u])], 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 
  2*Log[(2 + v - 2*Sqrt[1 + u + v])/(2 + v + 2*Sqrt[1 + u + v])], 0, 0, 
  Log[u] + 2*Log[v] + Log[u + v] - 2*Log[-4*u + v^2], 0, 0, 0, 
  -Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])] + 
   5*Log[(2 + v - 2*Sqrt[1 + u + v])/(2 + v + 2*Sqrt[1 + u + v])], 
  2*Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])] - 
   8*Log[(2 + v - 2*Sqrt[1 + u + v])/(2 + v + 2*Sqrt[1 + u + v])], 
  -Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])] + 
   Log[(2 + v - 2*Sqrt[1 + u + v])/(2 + v + 2*Sqrt[1 + u + v])], 
  -4*Log[(2 + v - 2*Sqrt[1 + u + v])/(2 + v + 2*Sqrt[1 + u + v])], 
  (7*Log[(-Sqrt[1 + v] + Sqrt[1 + u + v])/(Sqrt[1 + v] + Sqrt[1 + u + v])])/
   2, -Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])] + 
   4*Log[(2 + v - 2*Sqrt[1 + u + v])/(2 + v + 2*Sqrt[1 + u + v])], 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -Log[(-Sqrt[1 + v] + Sqrt[1 + u + v])/(Sqrt[1 + v] + Sqrt[1 + u + v])]/2, 
  0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 
  4*Log[u] - 2*Log[1 + u], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -Log[(-1 + Sqrt[1 + u])/(1 + Sqrt[1 + u])], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, Log[(-1 + Sqrt[1 + u])/(1 + Sqrt[1 + u])], 
  2*Log[(-Sqrt[1 + u] + Sqrt[1 + u + v])/(Sqrt[1 + u] + Sqrt[1 + u + v])], 0, 
  0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, Log[(-1 + Sqrt[1 + v])/(1 + Sqrt[1 + v])], 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (2*Log[(-1 + Sqrt[1 + u])/(1 + Sqrt[1 + u])])/3, 0, 0, 
  -2*Log[(-1 + Sqrt[1 + u])/(1 + Sqrt[1 + u])], 
  (-2*Log[(-1 + Sqrt[1 + u])/(1 + Sqrt[1 + u])])/3, 
  (2*Log[(-1 + Sqrt[1 + u])/(1 + Sqrt[1 + u])])/3, 0, 
  Log[(-Sqrt[1 + u] + Sqrt[1 + u + v])/(Sqrt[1 + u] + Sqrt[1 + u + v])], 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -4*Log[(-1 + Sqrt[1 + v])/(1 + Sqrt[1 + v])], 0, 0, 0, 0, 0, 0, 0, 0, 
  2*Log[(-Sqrt[1 + v] + Sqrt[1 + u + v])/(Sqrt[1 + v] + Sqrt[1 + u + v])], 
  (-2*Log[u])/3, 0, 0, Log[u + v], (-4*Log[u])/3 + Log[v] + Log[u + v], 
  (-2*Log[u])/3 + Log[v], 
  2*Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])], 
  Log[(-1 + Sqrt[1 + u + v])/(1 + Sqrt[1 + u + v])], 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0}}


==> ancillary files/basis48.txt <==
(* Ancillary file for "Iterative structure of finite loop integrals" *)
(* S. Caron-Huot and J. M. Henn *)
(* Basis functions g_i appearing in the differential equations, c.f. eq. (1.3) *)
(* We set mm=1 and S=-s, T=-t. *)
(* Each element is a list of a normalization and an integral, their product gives
the corresponding g_i *)
{{1, 6*G1[{4, 0, 0, 0}]}, {-Sqrt[S*(4 + S)]/2, 
  4*G1[{1, 0, 3, 0}] + (2 + S)*G1[{2, 0, 2, 0}]}, 
 {-Sqrt[T*(4 + T)]/2, 4*G1[{0, 1, 0, 3}] + (2 + T)*G1[{0, 2, 0, 2}]}, 
 {(S*(4 + S))/8, 16*G2[{1, 0, 3, 0}, {1, 0, 3, 0}, 0] + 
   4*(2 + S)*(G2[{1, 0, 3, 0}, {2, 0, 2, 0}, 0] + 
     G2[{2, 0, 2, 0}, {1, 0, 3, 0}, 0]) + 
   (2 + S)^2*G2[{2, 0, 2, 0}, {2, 0, 2, 0}, 0]}, 
 {-(S*Sqrt[S*(4 + S)])/2, G2[{0, 1, 2, 0}, {2, 0, 1, 0}, 1] + 
   G2[{0, 2, 1, 0}, {2, 0, 1, 0}, 1]}, {Sqrt[S*T*(4*S + 4*T + S*T)]/2, 
  G1[{1, 1, 1, 1}]}, {T, 3*G2[{0, 1, 2, 0}, {0, 0, 1, 2}, 1] + 
   G2[{0, 1, 2, 0}, {0, 0, 2, 1}, 1] + 2*G2[{0, 2, 1, 0}, {0, 0, 1, 2}, 1]}, 
 {-Sqrt[S*T*(4*S + 4*T + S*T)]/2, G2[{0, 1, 2, 0}, {1, 0, 1, 1}, 1] + 
   G2[{0, 2, 1, 0}, {1, 0, 1, 1}, 1]}, 
 {-S/4, 2*T*G2[{1, 1, 1, 0}, {0, 0, 1, 2}, 1] + 
   S*G2[{1, 1, 1, 0}, {1, -1, 1, 2}, 1]}, 
 {(S*Sqrt[(4 + S)*T*(4*S + 4*T + S*T)])/8, G2[{1, 1, 1, 0}, {1, 0, 1, 1}, 
   1]}, {-(T*Sqrt[T*(4 + T)])/2, G2[{0, 0, 1, 2}, {0, 2, 0, 1}, 1] + 
   G2[{0, 0, 2, 1}, {0, 2, 0, 1}, 1]}, {-Sqrt[S*T*(4*S + 4*T + S*T)]/2, 
  G2[{0, 0, 1, 2}, {1, 1, 0, 1}, 1] + G2[{0, 0, 2, 1}, {1, 1, 0, 1}, 1]}, 
 {-T/4, 2*S*G2[{0, 1, 1, 1}, {2, 0, 0, 1}, 1] + 
   T*G2[{0, 1, 1, 1}, {2, 1, -1, 1}, 1]}, 
 {(T*Sqrt[S*(4 + T)*(4*S + 4*T + S*T)])/8, G2[{0, 1, 1, 1}, {1, 1, 0, 1}, 
   1]}, {-(S*(4 + S)*Sqrt[S*(4 + S)])/48, 
  64*G3[{1, 0, 3, 0}, {1, 0, 3, 0}, {1, 0, 3, 0}, 0, 0, 0] + 
   48*(2 + S)*G3[{2, 0, 2, 0}, {1, 0, 3, 0}, {1, 0, 3, 0}, 0, 0, 0] + 
   12*(2 + S)^2*G3[{2, 0, 2, 0}, {2, 0, 2, 0}, {1, 0, 3, 0}, 0, 0, 0] + 
   (2 + S)^3*G3[{2, 0, 2, 0}, {2, 0, 2, 0}, {2, 0, 2, 0}, 0, 0, 0]}, 
 {S/8, -96*G3[{0, 0, 2, 0}, {0, 0, 0, 3}, {0, 0, 0, 3}, 1, 0, 1] + 
   8*S*G3[{0, 0, 2, 0}, {2, 0, 0, 1}, {0, 0, 1, 2}, 1, 0, 1] + 
   4*S*G3[{0, 0, 2, 0}, {2, 0, 0, 1}, {0, 0, 2, 1}, 1, 0, 1] + 
   S*(4 + S)*G3[{0, 1, 2, 0}, {1, 0, 1, 0}, {2, 0, 1, 0}, 1, 1, 0] + 
   2*S*G3[{0, 2, 1, 0}, {1, 0, 1, 0}, {1, 0, 2, 0}, 1, 1, 0] + 
   2*S*(3 + S)*G3[{0, 2, 1, 0}, {1, 0, 1, 0}, {2, 0, 1, 0}, 1, 1, 0] + 
   6*(2 + S)*(4 + S)*G3[{1, 0, 2, 0}, {1, 0, 1, 0}, {1, 0, 2, 0}, 1, 1, 0] + 
   2*(4 + S)*(6 + 4*S + S^2)*G3[{1, 0, 2, 0}, {1, 0, 1, 0}, {2, 0, 1, 0}, 1, 
     1, 0]}, {S^2/8, (4 + S)*G3[{0, 1, 2, 0}, {1, 0, 1, 0}, {2, 0, 1, 0}, 1, 
     1, 0] - 2*G3[{0, 2, 1, 0}, {1, 0, 1, 0}, {1, 0, 2, 0}, 1, 1, 0] + 
   2*G3[{0, 2, 1, 0}, {1, 0, 1, 0}, {2, 0, 1, 0}, 1, 1, 0] + 
   2*(4 + S)*G3[{1, 2, 0, 0}, {0, 0, 2, 0}, {2, 0, 1, 0}, 1, 1, 0] + 
   2*(4 + S)*G3[{2, 1, 0, 0}, {0, 0, 2, 0}, {2, 0, 1, 0}, 1, 1, 0]}, 
 {S/2, -24*G3[{0, 0, 2, 0}, {0, 0, 0, 3}, {0, 0, 0, 3}, 1, 0, 1] + 
   2*S*G3[{0, 0, 2, 0}, {2, 0, 0, 1}, {0, 0, 1, 2}, 1, 0, 1] + 
   S*G3[{0, 0, 2, 0}, {2, 0, 0, 1}, {0, 0, 2, 1}, 1, 0, 1]}, 
 {-T, 4*G3[{0, 1, 2, 0}, {0, 0, 2, 0}, {0, 0, 1, 2}, 1, 1, 0] + 
   G3[{0, 1, 2, 0}, {0, 0, 2, 0}, {0, 0, 2, 1}, 1, 1, 0] + 
   3*G3[{0, 2, 1, 0}, {0, 0, 2, 0}, {0, 0, 1, 2}, 1, 1, 0] + 
   4*G3[{0, 3, 0, 0}, {0, 0, 2, 0}, {0, 0, 1, 2}, 1, 1, 0]}, 
 {-(T*Sqrt[T*(4 + T)])/2, 2*G3[{0, 0, 2, 0}, {0, 2, 0, 1}, {0, 0, 0, 3}, 1, 
     0, 1] + G3[{0, 0, 2, 0}, {0, 2, 0, 1}, {0, 0, 1, 2}, 1, 0, 1] + 
   G3[{0, 0, 2, 0}, {0, 2, 0, 1}, {0, 0, 2, 1}, 1, 0, 1]}, 
 {T/2, T*G3[{0, 1, 2, 0}, {0, 1, 0, 1}, {0, 0, 1, 2}, 1, 1, 0] - 
   2*T*G3[{0, 3, 0, 0}, {0, 1, 0, 1}, {0, 0, 2, 1}, 1, 1, 0] + 
   4*T*G3[{0, 3, 0, 0}, {0, 1, 0, 1}, {0, 0, 3, 0}, 1, 1, 0] - 
   24*G3[{0, 3, 0, 0}, {0, 2, 0, 0}, {0, 0, 3, 0}, 1, 1, 0]}, 
 {Sqrt[S*(4 + S)]/4, -4*S*G3[{0, 1, 2, 0}, {0, 0, 2, 0}, {2, 0, 1, 0}, 1, 1, 
     0] + 2*S*G3[{0, 1, 2, 0}, {2, 0, 0, 0}, {0, 0, 2, 1}, 1, 1, 0] - 
   2*S*G3[{0, 1, 2, 0}, {2, 0, 1, -1}, {0, 0, 1, 2}, 1, 1, 0] - 
   2*S*G3[{0, 1, 2, 0}, {2, 0, 1, -1}, {0, 0, 2, 1}, 1, 1, 0] - 
   4*S*G3[{0, 2, 1, 0}, {0, 0, 2, 0}, {2, 0, 1, 0}, 1, 1, 0] + 
   2*S*G3[{0, 2, 1, 0}, {2, 0, 0, 0}, {0, 0, 1, 2}, 1, 1, 0] + 
   4*S*G3[{0, 2, 1, 0}, {2, 0, 0, 0}, {0, 0, 2, 1}, 1, 1, 0] - 
   2*S*G3[{0, 2, 1, 0}, {2, 0, 1, -1}, {0, 0, 1, 2}, 1, 1, 0] - 
   2*S*G3[{0, 2, 1, 0}, {2, 0, 1, -1}, {0, 0, 2, 1}, 1, 1, 0] - 
   8*S*G3[{0, 3, 0, 0}, {0, 0, 2, 0}, {2, 0, 1, 0}, 1, 1, 0] - 
   4*T*G3[{0, 3, 0, 0}, {1, 0, 1, 0}, {0, 0, 1, 2}, 1, 1, 0] - 
   4*T*G3[{0, 3, 0, 0}, {1, 0, 1, 0}, {0, 0, 2, 1}, 1, 1, 0] + 
   2*S*(4 + S)*G3[{1, 0, 2, 0}, {1, 0, 1, 0}, {1, 0, 2, 0}, 1, 1, 0] + 
   S*(2 + S)*(4 + S)*G3[{2, 0, 1, 0}, {1, 0, 1, 0}, {1, 0, 2, 0}, 1, 1, 0]}, 
 {-T^2/(4*Sqrt[T*(4 + T)]), G3[{0, 1, 1, 0}, {0, 1, 0, 1}, {0, -1, 1, 2}, 1, 
    1, 1] + G3[{0, 1, 1, 0}, {0, 1, 0, 1}, {0, -1, 2, 1}, 1, 1, 1] + 
   2*G3[{0, 1, 1, 0}, {0, 2, 0, 0}, {0, 0, 1, 1}, 1, 1, 1]}, 
 {-(S*Sqrt[S*T*(S*T + 4*(S + T))])/4, 
  G3[{0, 2, 1, 0}, {1, 0, 1, 0}, {1, 0, 1, 1}, 1, 1, 0] - 
   2*G3[{0, 3, 0, 0}, {1, 0, 1, 0}, {1, 0, 1, 1}, 1, 1, 0]}, 
 {Sqrt[S*T*(4*S + 4*T + S*T)]/2, 
  2*G3[{0, 1, 2, 0}, {1, 0, 1, 0}, {1, 0, 0, 2}, 1, 1, 0] + 
   G3[{0, 1, 2, 0}, {1, 0, 1, 0}, {2, 0, 0, 1}, 1, 1, 0] + 
   2*G3[{0, 1, 2, 0}, {2, 0, 0, 0}, {1, 0, 1, 1}, 1, 1, 0] + 
   G3[{0, 2, 1, 0}, {1, 0, 1, 0}, {1, 0, 0, 2}, 1, 1, 0] + 
   2*G3[{0, 2, 1, 0}, {2, 0, 0, 0}, {1, 0, 1, 1}, 1, 1, 0] + 
   2*(2 + S)*G3[{0, 3, 0, 0}, {1, 0, 1, 0}, {1, 0, 1, 1}, 1, 1, 0]}, 
 {S/4, 2*T*G3[{0, 1, 2, 0}, {1, 0, 1, 0}, {0, 0, 1, 2}, 1, 1, 0] + 
   2*S*G3[{0, 1, 2, 0}, {1, 0, 1, 0}, {1, -1, 1, 2}, 1, 1, 0] + 
   2*T*G3[{0, 1, 2, 0}, {1, 0, 1, 0}, {1, 0, 0, 2}, 1, 1, 0] + 
   T*G3[{0, 2, 1, 0}, {0, 0, 2, 0}, {1, 0, 1, 1}, 1, 1, 0] + 
   2*T*G3[{0, 2, 1, 0}, {1, 0, 1, 0}, {0, 0, 1, 2}, 1, 1, 0] + 
   2*S*G3[{0, 2, 1, 0}, {1, 0, 1, 0}, {1, -1, 1, 2}, 1, 1, 0] + 
   2*T*G3[{0, 2, 1, 0}, {1, 0, 1, 0}, {1, 0, 0, 2}, 1, 1, 0] + 
   T*G3[{0, 2, 1, 0}, {2, 0, 0, 0}, {1, 0, 1, 1}, 1, 1, 0] + 
   S*G3[{1, 1, 1, 0}, {0, 0, 2, 0}, {1, -1, 1, 2}, 1, 1, 0]}, 
 {-Sqrt[S*T*(4*S + 4*T + S*T)]/4, 
  -G3[{0, 0, 2, 0}, {1, 1, 0, 0}, {0, 0, 1, 1}, 1, 1, 1] + 
   G3[{0, 2, 0, 0}, {1, 1, 0, 0}, {0, 0, 1, 1}, 1, 1, 1] + 
   S*G3[{0, 2, 1, 0}, {1, 0, 1, 0}, {1, 0, 1, 1}, 1, 1, 0] - 
   2*S*G3[{0, 3, 0, 0}, {1, 0, 1, 0}, {1, 0, 1, 1}, 1, 1, 0]}, 
 {Sqrt[S*T*(4*S + 4*T + S*T)]/8, 
  4*G3[{0, 0, 2, 0}, {1, 1, 0, 1}, {0, 0, 0, 3}, 1, 0, 1] + 
   2*G3[{0, 0, 2, 0}, {1, 1, 0, 1}, {0, 0, 1, 2}, 1, 0, 1] + 
   2*G3[{0, 0, 2, 0}, {1, 1, 0, 1}, {0, 0, 2, 1}, 1, 0, 1] + 
   2*G3[{0, 1, 1, 0}, {1, 0, 0, 2}, {0, 0, 1, 2}, 1, 0, 1] + 
   2*G3[{0, 1, 1, 0}, {1, 0, 0, 2}, {0, 0, 2, 1}, 1, 0, 1] + 
   T*G3[{0, 1, 1, 0}, {1, 1, 0, 1}, {0, 0, 1, 2}, 1, 0, 1] + 
   2*G3[{0, 1, 1, 0}, {2, 0, 0, 1}, {0, 0, 1, 2}, 1, 0, 1] + 
   2*G3[{0, 1, 1, 0}, {2, 0, 0, 1}, {0, 0, 2, 1}, 1, 0, 1]}, 
 {-Sqrt[S*T*(4*S + 4*T + S*T)]/4, 
  4*G3[{0, 0, 2, 0}, {1, 1, 0, 1}, {0, 0, 0, 3}, 1, 0, 1] + 
   2*G3[{0, 0, 2, 0}, {1, 1, 0, 1}, {0, 0, 1, 2}, 1, 0, 1] + 
   2*G3[{0, 0, 2, 0}, {1, 1, 0, 1}, {0, 0, 2, 1}, 1, 0, 1] - 
   T*G3[{0, 1, 1, 0}, {1, 1, 0, 1}, {0, 0, 1, 2}, 1, 0, 1] + 
   2*G3[{0, 1, 2, 0}, {1, 0, 0, 1}, {0, 0, 1, 2}, 1, 1, 0] + 
   2*G3[{0, 1, 2, 0}, {1, 0, 0, 1}, {0, 0, 2, 1}, 1, 1, 0] + 
   2*G3[{0, 2, 1, 0}, {1, 0, 0, 1}, {0, 0, 1, 2}, 1, 1, 0] + 
   2*G3[{0, 2, 1, 0}, {1, 0, 0, 1}, {0, 0, 2, 1}, 1, 1, 0]}, 
 {-T/8, 4*T*G3[{-1, 1, 2, 0}, {1, 1, 0, 1}, {0, 0, 1, 2}, 1, 0, 1] + 
   2*T*G3[{-1, 1, 2, 0}, {1, 1, 0, 1}, {0, 0, 2, 1}, 1, 0, 1] + 
   4*S*G3[{0, 0, 2, 0}, {1, 1, 0, 1}, {0, 0, 1, 2}, 1, 0, 1] + 
   2*S*G3[{0, 0, 2, 0}, {1, 1, 0, 1}, {0, 0, 2, 1}, 1, 0, 1] + 
   (-4*S - 2*T - S*T)*G3[{0, 1, 1, 0}, {1, 1, 0, 1}, {0, 0, 1, 2}, 1, 0, 1] + 
   4*S*G3[{0, 1, 2, -1}, {1, 1, 0, 1}, {0, 0, 1, 2}, 1, 0, 1] + 
   2*S*G3[{0, 1, 2, -1}, {1, 1, 0, 1}, {0, 0, 2, 1}, 1, 0, 1]}, 
 {-S/4, T*G3[{0, 1, 1, 0}, {2, 0, 0, 0}, {-1, 0, 1, 2}, 1, 1, 1] + 
   S*G3[{0, 1, 1, 0}, {2, 0, 0, 0}, {0, -1, 1, 2}, 1, 1, 1] + 
   T*G3[{0, 2, 0, 0}, {2, 0, 0, 0}, {0, 0, 1, 1}, 1, 1, 1]}, 
 {-(S*Sqrt[S*(4 + S)])/8, S*G3[{1, 1, 1, 0}, {1, 0, 1, 0}, {1, -1, 1, 2}, 1, 
     1, 0] + 2*T*G3[{1, 1, 1, 0}, {1, 0, 1, 0}, {1, 0, 0, 2}, 1, 1, 0]}, 
 {-(Sqrt[S*(4 + S)]*Sqrt[S*T*(4*S + 4*T + S*T)])/8, 
  2*G3[{0, 1, 2, 0}, {1, 0, 1, 0}, {1, 0, 1, 1}, 1, 1, 0] + 
   2*G3[{0, 2, 1, 0}, {1, 0, 1, 0}, {1, 0, 1, 1}, 1, 1, 0] + 
   G3[{1, 1, 1, 0}, {0, 0, 2, 0}, {1, 0, 1, 1}, 1, 1, 0]}, 
 {(Sqrt[T*(4 + T)]*Sqrt[S*T*(4*S + 4*T + S*T)])/16, 
  G3[{0, 2, 0, 0}, {1, 0, 0, 1}, {0, 0, 1, 1}, 1, 1, 1]}, 
 {-Sqrt[S*T*(4*S + 4*T + S*T)]/(8*S), 
  (2 + S)*T*G3[{-1, 2, 1, 0}, {1, 0, 0, 1}, {0, 0, 1, 1}, 1, 1, 1] + 
   2*S*G3[{0, 1, 1, 0}, {1, 0, 0, 1}, {0, 0, 0, 2}, 1, 1, 1] + 
   S*(2 + S)*G3[{0, 1, 1, 0}, {1, 0, 0, 1}, {0, 0, 1, 1}, 1, 1, 1] - 
   S*(4 + S)*G3[{0, 1, 1, 0}, {1, 0, 0, 1}, {0, 0, 2, 0}, 1, 1, 1] + 
   (-2*S - 2*T - 3*S*T)*G3[{0, 1, 1, 0}, {1, 1, 0, 0}, {0, 0, 0, 2}, 1, 1, 
     1] + 4*S*T*G3[{0, 1, 1, 0}, {1, 1, 0, 1}, {0, 0, 3, 0}, 1, 0, 1] - 
   S*(4 + S)*G3[{0, 1, 2, -1}, {1, 0, 0, 1}, {0, 0, 1, 1}, 1, 1, 1] - 
   2*S*T*G3[{0, 1, 2, -1}, {1, 1, 0, 1}, {0, 0, 1, 2}, 1, 0, 1] - 
   2*S*G3[{0, 2, 1, -1}, {1, 1, -1, 1}, {0, 0, 1, 1}, 1, 1, 1]}, 
 {T/8, 2*S*G3[{0, 1, 1, 0}, {2, 0, -1, 1}, {0, 0, 1, 1}, 1, 1, 1] + 
   T*G3[{0, 1, 1, 0}, {2, 1, -2, 1}, {0, 0, 1, 1}, 1, 1, 1]}, 
 {(S*(4 + S)*Sqrt[S*T*(4*S + 4*T + S*T)])/16, G3[{1, 1, 1, 0}, {1, 0, 1, 0}, 
   {1, 0, 1, 1}, 1, 1, 0]}, {-(Sqrt[T*(4 + T)]*Sqrt[S*T*(4*S + 4*T + S*T)])/
   8, G3[{0, 1, 1, 0}, {1, 1, -1, 1}, {0, 0, 1, 1}, 1, 1, 1]}, 
 {-(S*Sqrt[S*(4 + S)])/2, G3[{0, 1, 2, 0}, {0, 0, 2, 0}, {2, 0, 1, 0}, 1, 1, 
    0] + G3[{0, 2, 1, 0}, {0, 0, 2, 0}, {2, 0, 1, 0}, 1, 1, 0] + 
   2*G3[{0, 3, 0, 0}, {0, 0, 2, 0}, {2, 0, 1, 0}, 1, 1, 0]}, 
 {(T*Sqrt[T*(4 + T)])/4, 2*(3 + T)*G3[{0, 1, 2, 0}, {0, 2, -1, 1}, 
     {0, 0, 2, 1}, 1, 1, 0] - 12*G3[{0, 1, 2, 0}, {0, 2, -1, 1}, 
     {0, 0, 3, 0}, 1, 1, 0] - 2*(1 + T)*G3[{0, 2, 1, 0}, {0, 1, 0, 1}, 
     {0, 0, 1, 2}, 1, 1, 0] + (2 + T)*G3[{0, 2, 1, 0}, {0, 2, -1, 1}, 
     {0, 0, 1, 2}, 1, 1, 0] + 2*(3 + T)*G3[{0, 2, 1, 0}, {0, 2, -1, 1}, 
     {0, 0, 2, 1}, 1, 1, 0] - 8*G3[{0, 2, 1, 0}, {0, 2, -1, 1}, {0, 0, 3, 0}, 
     1, 1, 0]}, {-Sqrt[S*T*(4*S + 4*T + S*T)]/2, 
  2*G3[{0, 1, 2, 0}, {1, 0, 1, 0}, {0, 0, 1, 2}, 1, 1, 0] + 
   G3[{0, 1, 2, 0}, {1, 0, 1, 0}, {0, 0, 2, 1}, 1, 1, 0] + 
   G3[{0, 2, 1, 0}, {1, 0, 1, 0}, {0, 0, 1, 2}, 1, 1, 0]}, 
 {Sqrt[S*T*(4*S + 4*T + S*T)]/2, 
  2*G3[{0, 1, 2, 0}, {1, 0, 1, 0}, {1, 0, 0, 2}, 1, 1, 0] + 
   G3[{0, 1, 2, 0}, {1, 0, 1, 0}, {2, 0, 0, 1}, 1, 1, 0] + 
   G3[{0, 2, 1, 0}, {1, 0, 1, 0}, {1, 0, 0, 2}, 1, 1, 0]}, 
 {-S/4, T*G3[{0, 2, 1, 0}, {0, 0, 2, 0}, {1, 0, 1, 1}, 1, 1, 0] + 
   T*G3[{1, 2, 0, 0}, {0, 0, 2, 0}, {1, 0, 1, 1}, 1, 1, 0] + 
   S*G3[{1, 2, 1, -1}, {0, 0, 2, 0}, {1, 0, 1, 1}, 1, 1, 0]}, 
 {Sqrt[S*T*(4*S + 4*T + S*T)]/2, 
  (2 + T)*G3[{0, 1, 1, 0}, {1, 1, 0, 1}, {0, 0, 0, 3}, 1, 0, 1] + 
   G3[{0, 2, 0, 0}, {1, 1, 0, 1}, {0, 0, 1, 2}, 1, 0, 1] + 
   G3[{0, 2, 0, 0}, {1, 1, 0, 1}, {0, 0, 2, 1}, 1, 0, 1]}, 
 {(Sqrt[S*(4 + S)]*Sqrt[S*T*(4*S + 4*T + S*T)])/4, 
  G3[{1, 1, 1, 0}, {0, 0, 2, 0}, {1, 0, 1, 1}, 1, 1, 0]}, 
 {T^2/8, G3[{0, 1, 1, 0}, {0, 1, 0, 1}, {0, 0, 1, 1}, 1, 1, 1]}, 
 {(Sqrt[S*(4 + S)]*Sqrt[S*T*(4*S + 4*T + S*T)])/8, 
  G3[{0, 1, 1, 0}, {2, 0, 0, 0}, {0, 0, 1, 1}, 1, 1, 1]}, 
 {Sqrt[S*T*(4*S + 4*T + S*T)]/4, 
  -G3[{0, 1, 1, 0}, {1, 0, 0, 1}, {0, 0, 1, 1}, 1, 1, 1] + 
   (-2 + T)*G3[{0, 1, 1, 0}, {1, 1, 0, 1}, {0, 0, 1, 2}, 1, 0, 1] + 
   (-2 + T)*G3[{0, 1, 1, 0}, {1, 1, 0, 1}, {0, 0, 2, 1}, 1, 0, 1] + 
   G3[{0, 1, 2, -1}, {1, 1, -1, 1}, {0, 0, 1, 1}, 1, 1, 1] + 
   G3[{0, 2, 1, -1}, {1, 1, -1, 1}, {0, 0, 1, 1}, 1, 1, 1]}}


==> ancillary files/resultdoublebox.txt <==
(* Ancillary file for "Iterative structure of finite loop integrals" *)
(* S. Caron-Huot and J. M. Henn *)
(* Result for the double box integral g_10 in terms of 
multiple polylogarithms, cf. Appendix A *)
-G[{-1, 0, -1, -1}, w] - G[{-1, 0, -1, 0}, w] + G[{-1, 0, -1, 1}, w] + 
 G[{-1, 0, 0, -1}, w] - G[{-1, 0, 0, 1}, w] - G[{-1, 0, 1, -1}, w] + 
 G[{-1, 0, 1, 0}, w] + G[{-1, 0, 1, 1}, w] + 2*G[{-1, 0, z^(-1), -1}, w] - 
 2*G[{-1, 0, z^(-1), 1}, w] + G[{-1, (-1 + z)/(1 + z), -1, -1}, w] + 
 G[{-1, (-1 + z)/(1 + z), -1, 0}, w] - G[{-1, (-1 + z)/(1 + z), -1, 1}, w] - 
 G[{-1, (-1 + z)/(1 + z), 0, -1}, w] + G[{-1, (-1 + z)/(1 + z), 0, 0}, w] + 
 G[{-1, (-1 + z)/(1 + z), 0, 1}, w] - G[{-1, (-1 + z)/(1 + z), 1, -1}, w] - 
 G[{-1, (-1 + z)/(1 + z), 1, 0}, w] + G[{-1, (-1 + z)/(1 + z), 1, 1}, w] - 
 G[{-1, -((1 + z)/(-1 + z)), -1, -1}, w] + 
 G[{-1, -((1 + z)/(-1 + z)), -1, 0}, w] + G[{-1, -((1 + z)/(-1 + z)), -1, 1}, 
  w] - G[{-1, -((1 + z)/(-1 + z)), 0, -1}, w] - 
 G[{-1, -((1 + z)/(-1 + z)), 0, 0}, w] + G[{-1, -((1 + z)/(-1 + z)), 0, 1}, 
  w] + G[{-1, -((1 + z)/(-1 + z)), 1, -1}, w] - 
 G[{-1, -((1 + z)/(-1 + z)), 1, 0}, w] - G[{-1, -((1 + z)/(-1 + z)), 1, 1}, 
  w] + G[{0, -1, 0, 0}, w] - 2*G[{0, -1, 1, -1}, w] + 2*G[{0, -1, 1, 1}, w] + 
 2*G[{0, -1, z^(-1), -1}, w] - 2*G[{0, -1, z^(-1), 1}, w] + 
 G[{0, 0, -1, -1}, w] - G[{0, 0, -1, 1}, w] - G[{0, 0, 1, -1}, w] + 
 G[{0, 0, 1, 1}, w] + 2*G[{0, 1, -1, -1}, w] - 2*G[{0, 1, -1, 1}, w] + 
 G[{0, 1, 0, 0}, w] - 2*G[{0, 1, z^(-1), -1}, w] + 
 2*G[{0, 1, z^(-1), 1}, w] - 2*G[{0, z^(-1), -1, -1}, w] + 
 2*G[{0, z^(-1), -1, 1}, w] + 2*G[{0, z^(-1), 1, -1}, w] - 
 2*G[{0, z^(-1), 1, 1}, w] - G[{0, (-1 + z)/(1 + z), -1, -1}, w] - 
 G[{0, (-1 + z)/(1 + z), -1, 0}, w] + G[{0, (-1 + z)/(1 + z), -1, 1}, w] + 
 G[{0, (-1 + z)/(1 + z), 0, -1}, w] - G[{0, (-1 + z)/(1 + z), 0, 0}, w] - 
 G[{0, (-1 + z)/(1 + z), 0, 1}, w] + G[{0, (-1 + z)/(1 + z), 1, -1}, w] + 
 G[{0, (-1 + z)/(1 + z), 1, 0}, w] - G[{0, (-1 + z)/(1 + z), 1, 1}, w] - 
 G[{0, -((1 + z)/(-1 + z)), -1, -1}, w] + G[{0, -((1 + z)/(-1 + z)), -1, 0}, 
  w] + G[{0, -((1 + z)/(-1 + z)), -1, 1}, w] - 
 G[{0, -((1 + z)/(-1 + z)), 0, -1}, w] - G[{0, -((1 + z)/(-1 + z)), 0, 0}, 
  w] + G[{0, -((1 + z)/(-1 + z)), 0, 1}, w] + 
 G[{0, -((1 + z)/(-1 + z)), 1, -1}, w] - G[{0, -((1 + z)/(-1 + z)), 1, 0}, 
  w] - G[{0, -((1 + z)/(-1 + z)), 1, 1}, w] + G[{1, 0, -1, -1}, w] + 
 G[{1, 0, -1, 0}, w] - G[{1, 0, -1, 1}, w] - G[{1, 0, 0, -1}, w] + 
 G[{1, 0, 0, 1}, w] + G[{1, 0, 1, -1}, w] - G[{1, 0, 1, 0}, w] - 
 G[{1, 0, 1, 1}, w] - 2*G[{1, 0, z^(-1), -1}, w] + 
 2*G[{1, 0, z^(-1), 1}, w] - G[{1, (-1 + z)/(1 + z), -1, -1}, w] - 
 G[{1, (-1 + z)/(1 + z), -1, 0}, w] + G[{1, (-1 + z)/(1 + z), -1, 1}, w] + 
 G[{1, (-1 + z)/(1 + z), 0, -1}, w] - G[{1, (-1 + z)/(1 + z), 0, 0}, w] - 
 G[{1, (-1 + z)/(1 + z), 0, 1}, w] + G[{1, (-1 + z)/(1 + z), 1, -1}, w] + 
 G[{1, (-1 + z)/(1 + z), 1, 0}, w] - G[{1, (-1 + z)/(1 + z), 1, 1}, w] + 
 G[{1, -((1 + z)/(-1 + z)), -1, -1}, w] - G[{1, -((1 + z)/(-1 + z)), -1, 0}, 
  w] - G[{1, -((1 + z)/(-1 + z)), -1, 1}, w] + 
 G[{1, -((1 + z)/(-1 + z)), 0, -1}, w] + G[{1, -((1 + z)/(-1 + z)), 0, 0}, 
  w] - G[{1, -((1 + z)/(-1 + z)), 0, 1}, w] - 
 G[{1, -((1 + z)/(-1 + z)), 1, -1}, w] + G[{1, -((1 + z)/(-1 + z)), 1, 0}, 
  w] + G[{1, -((1 + z)/(-1 + z)), 1, 1}, w] + G[{-1, 0, -1}, w]*H[{-1}, z] - 
 G[{-1, 0, 0}, w]*H[{-1}, z] + G[{-1, 0, 1}, w]*H[{-1}, z] - 
 2*G[{-1, 0, z^(-1)}, w]*H[{-1}, z] - G[{-1, (-1 + z)/(1 + z), -1}, w]*
  H[{-1}, z] + G[{-1, (-1 + z)/(1 + z), 0}, w]*H[{-1}, z] + 
 G[{-1, (-1 + z)/(1 + z), 1}, w]*H[{-1}, z] + 
 G[{-1, -((1 + z)/(-1 + z)), -1}, w]*H[{-1}, z] + 
 G[{-1, -((1 + z)/(-1 + z)), 0}, w]*H[{-1}, z] - 
 G[{-1, -((1 + z)/(-1 + z)), 1}, w]*H[{-1}, z] + 
 2*G[{0, -1, 1}, w]*H[{-1}, z] - 2*G[{0, -1, z^(-1)}, w]*H[{-1}, z] - 
 G[{0, 0, -1}, w]*H[{-1}, z] + G[{0, 0, 1}, w]*H[{-1}, z] - 
 2*G[{0, 1, -1}, w]*H[{-1}, z] + 2*G[{0, 1, z^(-1)}, w]*H[{-1}, z] + 
 2*G[{0, z^(-1), -1}, w]*H[{-1}, z] - 2*G[{0, z^(-1), 1}, w]*H[{-1}, z] + 
 G[{0, (-1 + z)/(1 + z), -1}, w]*H[{-1}, z] - G[{0, (-1 + z)/(1 + z), 0}, w]*
  H[{-1}, z] - G[{0, (-1 + z)/(1 + z), 1}, w]*H[{-1}, z] + 
 G[{0, -((1 + z)/(-1 + z)), -1}, w]*H[{-1}, z] + 
 G[{0, -((1 + z)/(-1 + z)), 0}, w]*H[{-1}, z] - 
 G[{0, -((1 + z)/(-1 + z)), 1}, w]*H[{-1}, z] - G[{1, 0, -1}, w]*H[{-1}, z] + 
 G[{1, 0, 0}, w]*H[{-1}, z] - G[{1, 0, 1}, w]*H[{-1}, z] + 
 2*G[{1, 0, z^(-1)}, w]*H[{-1}, z] + G[{1, (-1 + z)/(1 + z), -1}, w]*
  H[{-1}, z] - G[{1, (-1 + z)/(1 + z), 0}, w]*H[{-1}, z] - 
 G[{1, (-1 + z)/(1 + z), 1}, w]*H[{-1}, z] - 
 G[{1, -((1 + z)/(-1 + z)), -1}, w]*H[{-1}, z] - 
 G[{1, -((1 + z)/(-1 + z)), 0}, w]*H[{-1}, z] + 
 G[{1, -((1 + z)/(-1 + z)), 1}, w]*H[{-1}, z] + G[{-1, 0, -1}, w]*H[{0}, z] - 
 G[{-1, 0, 1}, w]*H[{0}, z] - G[{-1, (-1 + z)/(1 + z), -1}, w]*H[{0}, z] - 
 G[{-1, (-1 + z)/(1 + z), 0}, w]*H[{0}, z] + G[{-1, (-1 + z)/(1 + z), 1}, w]*
  H[{0}, z] - G[{-1, -((1 + z)/(-1 + z)), -1}, w]*H[{0}, z] + 
 G[{-1, -((1 + z)/(-1 + z)), 0}, w]*H[{0}, z] + 
 G[{-1, -((1 + z)/(-1 + z)), 1}, w]*H[{0}, z] - G[{0, -1, 0}, w]*H[{0}, z] - 
 G[{0, 1, 0}, w]*H[{0}, z] + G[{0, (-1 + z)/(1 + z), -1}, w]*H[{0}, z] + 
 G[{0, (-1 + z)/(1 + z), 0}, w]*H[{0}, z] - G[{0, (-1 + z)/(1 + z), 1}, w]*
  H[{0}, z] - G[{0, -((1 + z)/(-1 + z)), -1}, w]*H[{0}, z] + 
 G[{0, -((1 + z)/(-1 + z)), 0}, w]*H[{0}, z] + 
 G[{0, -((1 + z)/(-1 + z)), 1}, w]*H[{0}, z] - G[{1, 0, -1}, w]*H[{0}, z] + 
 G[{1, 0, 1}, w]*H[{0}, z] + G[{1, (-1 + z)/(1 + z), -1}, w]*H[{0}, z] + 
 G[{1, (-1 + z)/(1 + z), 0}, w]*H[{0}, z] - G[{1, (-1 + z)/(1 + z), 1}, w]*
  H[{0}, z] + G[{1, -((1 + z)/(-1 + z)), -1}, w]*H[{0}, z] - 
 G[{1, -((1 + z)/(-1 + z)), 0}, w]*H[{0}, z] - 
 G[{1, -((1 + z)/(-1 + z)), 1}, w]*H[{0}, z] + G[{-1, 0, -1}, w]*H[{1}, z] - 
 G[{-1, 0, 0}, w]*H[{1}, z] + G[{-1, 0, 1}, w]*H[{1}, z] - 
 2*G[{-1, 0, z^(-1)}, w]*H[{1}, z] - G[{-1, (-1 + z)/(1 + z), -1}, w]*
  H[{1}, z] + G[{-1, (-1 + z)/(1 + z), 0}, w]*H[{1}, z] + 
 G[{-1, (-1 + z)/(1 + z), 1}, w]*H[{1}, z] + 
 G[{-1, -((1 + z)/(-1 + z)), -1}, w]*H[{1}, z] + 
 G[{-1, -((1 + z)/(-1 + z)), 0}, w]*H[{1}, z] - 
 G[{-1, -((1 + z)/(-1 + z)), 1}, w]*H[{1}, z] + 
 2*G[{0, -1, 1}, w]*H[{1}, z] - 2*G[{0, -1, z^(-1)}, w]*H[{1}, z] - 
 G[{0, 0, -1}, w]*H[{1}, z] + G[{0, 0, 1}, w]*H[{1}, z] - 
 2*G[{0, 1, -1}, w]*H[{1}, z] + 2*G[{0, 1, z^(-1)}, w]*H[{1}, z] + 
 2*G[{0, z^(-1), -1}, w]*H[{1}, z] - 2*G[{0, z^(-1), 1}, w]*H[{1}, z] + 
 G[{0, (-1 + z)/(1 + z), -1}, w]*H[{1}, z] - G[{0, (-1 + z)/(1 + z), 0}, w]*
  H[{1}, z] - G[{0, (-1 + z)/(1 + z), 1}, w]*H[{1}, z] + 
 G[{0, -((1 + z)/(-1 + z)), -1}, w]*H[{1}, z] + 
 G[{0, -((1 + z)/(-1 + z)), 0}, w]*H[{1}, z] - 
 G[{0, -((1 + z)/(-1 + z)), 1}, w]*H[{1}, z] - G[{1, 0, -1}, w]*H[{1}, z] + 
 G[{1, 0, 0}, w]*H[{1}, z] - G[{1, 0, 1}, w]*H[{1}, z] + 
 2*G[{1, 0, z^(-1)}, w]*H[{1}, z] + G[{1, (-1 + z)/(1 + z), -1}, w]*
  H[{1}, z] - G[{1, (-1 + z)/(1 + z), 0}, w]*H[{1}, z] - 
 G[{1, (-1 + z)/(1 + z), 1}, w]*H[{1}, z] - 
 G[{1, -((1 + z)/(-1 + z)), -1}, w]*H[{1}, z] - 
 G[{1, -((1 + z)/(-1 + z)), 0}, w]*H[{1}, z] + 
 G[{1, -((1 + z)/(-1 + z)), 1}, w]*H[{1}, z] + G[{-1, 0}, w]*H[{-1, -1}, z] + 
 G[{-1, (-1 + z)/(1 + z)}, w]*H[{-1, -1}, z] - 
 G[{-1, -((1 + z)/(-1 + z))}, w]*H[{-1, -1}, z] + 
 2*G[{0, -1}, w]*H[{-1, -1}, z] + G[{0, 0}, w]*H[{-1, -1}, z] - 
 2*G[{0, z^(-1)}, w]*H[{-1, -1}, z] - G[{0, (-1 + z)/(1 + z)}, w]*
  H[{-1, -1}, z] - G[{0, -((1 + z)/(-1 + z))}, w]*H[{-1, -1}, z] - 
 G[{1, 0}, w]*H[{-1, -1}, z] - G[{1, (-1 + z)/(1 + z)}, w]*H[{-1, -1}, z] + 
 G[{1, -((1 + z)/(-1 + z))}, w]*H[{-1, -1}, z] + 
 G[{-1, 0}, w]*H[{-1, 0}, z] - G[{-1, (-1 + z)/(1 + z)}, w]*H[{-1, 0}, z] - 
 G[{-1, -((1 + z)/(-1 + z))}, w]*H[{-1, 0}, z] + 
 G[{0, (-1 + z)/(1 + z)}, w]*H[{-1, 0}, z] - G[{0, -((1 + z)/(-1 + z))}, w]*
  H[{-1, 0}, z] - G[{1, 0}, w]*H[{-1, 0}, z] + 
 G[{1, (-1 + z)/(1 + z)}, w]*H[{-1, 0}, z] + G[{1, -((1 + z)/(-1 + z))}, w]*
  H[{-1, 0}, z] + G[{-1, 0}, w]*H[{-1, 1}, z] + 
 G[{-1, (-1 + z)/(1 + z)}, w]*H[{-1, 1}, z] - G[{-1, -((1 + z)/(-1 + z))}, w]*
  H[{-1, 1}, z] + 2*G[{0, -1}, w]*H[{-1, 1}, z] + 
 G[{0, 0}, w]*H[{-1, 1}, z] - 2*G[{0, z^(-1)}, w]*H[{-1, 1}, z] - 
 G[{0, (-1 + z)/(1 + z)}, w]*H[{-1, 1}, z] - G[{0, -((1 + z)/(-1 + z))}, w]*
  H[{-1, 1}, z] - G[{1, 0}, w]*H[{-1, 1}, z] - 
 G[{1, (-1 + z)/(1 + z)}, w]*H[{-1, 1}, z] + G[{1, -((1 + z)/(-1 + z))}, w]*
  H[{-1, 1}, z] - G[{-1, 0}, w]*H[{0, -1}, z] + 
 G[{-1, (-1 + z)/(1 + z)}, w]*H[{0, -1}, z] + G[{-1, -((1 + z)/(-1 + z))}, w]*
  H[{0, -1}, z] - G[{0, (-1 + z)/(1 + z)}, w]*H[{0, -1}, z] + 
 G[{0, -((1 + z)/(-1 + z))}, w]*H[{0, -1}, z] + G[{1, 0}, w]*H[{0, -1}, z] - 
 G[{1, (-1 + z)/(1 + z)}, w]*H[{0, -1}, z] - G[{1, -((1 + z)/(-1 + z))}, w]*
  H[{0, -1}, z] + G[{-1, (-1 + z)/(1 + z)}, w]*H[{0, 0}, z] - 
 G[{-1, -((1 + z)/(-1 + z))}, w]*H[{0, 0}, z] + G[{0, -1}, w]*H[{0, 0}, z] + 
 G[{0, 1}, w]*H[{0, 0}, z] - G[{0, (-1 + z)/(1 + z)}, w]*H[{0, 0}, z] - 
 G[{0, -((1 + z)/(-1 + z))}, w]*H[{0, 0}, z] - 
 G[{1, (-1 + z)/(1 + z)}, w]*H[{0, 0}, z] + G[{1, -((1 + z)/(-1 + z))}, w]*
  H[{0, 0}, z] - G[{-1, 0}, w]*H[{0, 1}, z] + G[{-1, (-1 + z)/(1 + z)}, w]*
  H[{0, 1}, z] + G[{-1, -((1 + z)/(-1 + z))}, w]*H[{0, 1}, z] - 
 G[{0, (-1 + z)/(1 + z)}, w]*H[{0, 1}, z] + G[{0, -((1 + z)/(-1 + z))}, w]*
  H[{0, 1}, z] + G[{1, 0}, w]*H[{0, 1}, z] - G[{1, (-1 + z)/(1 + z)}, w]*
  H[{0, 1}, z] - G[{1, -((1 + z)/(-1 + z))}, w]*H[{0, 1}, z] - 
 G[{-1, 0}, w]*H[{1, -1}, z] + G[{-1, (-1 + z)/(1 + z)}, w]*H[{1, -1}, z] - 
 G[{-1, -((1 + z)/(-1 + z))}, w]*H[{1, -1}, z] + G[{0, 0}, w]*H[{1, -1}, z] + 
 2*G[{0, 1}, w]*H[{1, -1}, z] - 2*G[{0, z^(-1)}, w]*H[{1, -1}, z] - 
 G[{0, (-1 + z)/(1 + z)}, w]*H[{1, -1}, z] - G[{0, -((1 + z)/(-1 + z))}, w]*
  H[{1, -1}, z] + G[{1, 0}, w]*H[{1, -1}, z] - 
 G[{1, (-1 + z)/(1 + z)}, w]*H[{1, -1}, z] + G[{1, -((1 + z)/(-1 + z))}, w]*
  H[{1, -1}, z] + G[{-1, 0}, w]*H[{1, 0}, z] - 
 G[{-1, (-1 + z)/(1 + z)}, w]*H[{1, 0}, z] - G[{-1, -((1 + z)/(-1 + z))}, w]*
  H[{1, 0}, z] + G[{0, (-1 + z)/(1 + z)}, w]*H[{1, 0}, z] - 
 G[{0, -((1 + z)/(-1 + z))}, w]*H[{1, 0}, z] - G[{1, 0}, w]*H[{1, 0}, z] + 
 G[{1, (-1 + z)/(1 + z)}, w]*H[{1, 0}, z] + G[{1, -((1 + z)/(-1 + z))}, w]*
  H[{1, 0}, z] - G[{-1, 0}, w]*H[{1, 1}, z] + G[{-1, (-1 + z)/(1 + z)}, w]*
  H[{1, 1}, z] - G[{-1, -((1 + z)/(-1 + z))}, w]*H[{1, 1}, z] + 
 G[{0, 0}, w]*H[{1, 1}, z] + 2*G[{0, 1}, w]*H[{1, 1}, z] - 
 2*G[{0, z^(-1)}, w]*H[{1, 1}, z] - G[{0, (-1 + z)/(1 + z)}, w]*
  H[{1, 1}, z] - G[{0, -((1 + z)/(-1 + z))}, w]*H[{1, 1}, z] + 
 G[{1, 0}, w]*H[{1, 1}, z] - G[{1, (-1 + z)/(1 + z)}, w]*H[{1, 1}, z] + 
 G[{1, -((1 + z)/(-1 + z))}, w]*H[{1, 1}, z] - 
 G[{-1}, w]*H[{-1, -1, -1}, z] - G[{0}, w]*H[{-1, -1, -1}, z] + 
 G[{1}, w]*H[{-1, -1, -1}, z] - G[{-1}, w]*H[{-1, -1, 0}, z] - 
 G[{0}, w]*H[{-1, -1, 0}, z] + G[{1}, w]*H[{-1, -1, 0}, z] - 
 G[{-1}, w]*H[{-1, -1, 1}, z] - G[{0}, w]*H[{-1, -1, 1}, z] + 
 G[{1}, w]*H[{-1, -1, 1}, z] + G[{-1}, w]*H[{-1, 0, -1}, z] + 
 G[{0}, w]*H[{-1, 0, -1}, z] - G[{1}, w]*H[{-1, 0, -1}, z] - 
 G[{-1}, w]*H[{-1, 0, 0}, z] + G[{1}, w]*H[{-1, 0, 0}, z] + 
 G[{-1}, w]*H[{-1, 0, 1}, z] + G[{0}, w]*H[{-1, 0, 1}, z] - 
 G[{1}, w]*H[{-1, 0, 1}, z] - G[{-1}, w]*H[{-1, 1, -1}, z] + 
 G[{0}, w]*H[{-1, 1, -1}, z] + G[{1}, w]*H[{-1, 1, -1}, z] - 
 G[{-1}, w]*H[{-1, 1, 0}, z] - G[{0}, w]*H[{-1, 1, 0}, z] + 
 G[{1}, w]*H[{-1, 1, 0}, z] - G[{-1}, w]*H[{-1, 1, 1}, z] + 
 G[{0}, w]*H[{-1, 1, 1}, z] + G[{1}, w]*H[{-1, 1, 1}, z] + 
 G[{-1}, w]*H[{0, -1, -1}, z] + G[{0}, w]*H[{0, -1, -1}, z] - 
 G[{1}, w]*H[{0, -1, -1}, z] + G[{-1}, w]*H[{0, -1, 0}, z] - 
 G[{1}, w]*H[{0, -1, 0}, z] + G[{-1}, w]*H[{0, -1, 1}, z] + 
 G[{0}, w]*H[{0, -1, 1}, z] - G[{1}, w]*H[{0, -1, 1}, z] - 
 G[{-1}, w]*H[{0, 0, -1}, z] + G[{1}, w]*H[{0, 0, -1}, z] - 
 G[{-1}, w]*H[{0, 0, 1}, z] + G[{1}, w]*H[{0, 0, 1}, z] - 
 G[{-1}, w]*H[{0, 1, -1}, z] + G[{0}, w]*H[{0, 1, -1}, z] + 
 G[{1}, w]*H[{0, 1, -1}, z] + G[{-1}, w]*H[{0, 1, 0}, z] - 
 G[{1}, w]*H[{0, 1, 0}, z] - G[{-1}, w]*H[{0, 1, 1}, z] + 
 G[{0}, w]*H[{0, 1, 1}, z] + G[{1}, w]*H[{0, 1, 1}, z] - 
 G[{-1}, w]*H[{1, -1, -1}, z] - G[{0}, w]*H[{1, -1, -1}, z] + 
 G[{1}, w]*H[{1, -1, -1}, z] + G[{-1}, w]*H[{1, -1, 0}, z] - 
 G[{0}, w]*H[{1, -1, 0}, z] - G[{1}, w]*H[{1, -1, 0}, z] - 
 G[{-1}, w]*H[{1, -1, 1}, z] - G[{0}, w]*H[{1, -1, 1}, z] + 
 G[{1}, w]*H[{1, -1, 1}, z] - G[{-1}, w]*H[{1, 0, -1}, z] + 
 G[{0}, w]*H[{1, 0, -1}, z] + G[{1}, w]*H[{1, 0, -1}, z] - 
 G[{-1}, w]*H[{1, 0, 0}, z] + G[{1}, w]*H[{1, 0, 0}, z] - 
 G[{-1}, w]*H[{1, 0, 1}, z] + G[{0}, w]*H[{1, 0, 1}, z] + 
 G[{1}, w]*H[{1, 0, 1}, z] - G[{-1}, w]*H[{1, 1, -1}, z] + 
 G[{0}, w]*H[{1, 1, -1}, z] + G[{1}, w]*H[{1, 1, -1}, z] + 
 G[{-1}, w]*H[{1, 1, 0}, z] - G[{0}, w]*H[{1, 1, 0}, z] - 
 G[{1}, w]*H[{1, 1, 0}, z] - G[{-1}, w]*H[{1, 1, 1}, z] + 
 G[{0}, w]*H[{1, 1, 1}, z] + G[{1}, w]*H[{1, 1, 1}, z] + 
 H[{-1, -1, -1, -1}, z] + H[{-1, -1, -1, 0}, z] + H[{-1, -1, -1, 1}, z] - 
 H[{-1, -1, 0, -1}, z] + H[{-1, -1, 0, 0}, z] - H[{-1, -1, 0, 1}, z] + 
 H[{-1, -1, 1, -1}, z] + H[{-1, -1, 1, 0}, z] + H[{-1, -1, 1, 1}, z] - 
 H[{-1, 0, -1, -1}, z] - H[{-1, 0, -1, 0}, z] - H[{-1, 0, -1, 1}, z] + 
 H[{-1, 0, 0, -1}, z] + H[{-1, 0, 0, 1}, z] + H[{-1, 0, 1, -1}, z] - 
 H[{-1, 0, 1, 0}, z] + H[{-1, 0, 1, 1}, z] + H[{-1, 1, -1, -1}, z] - 
 H[{-1, 1, -1, 0}, z] + H[{-1, 1, -1, 1}, z] + H[{-1, 1, 0, -1}, z] + 
 H[{-1, 1, 0, 0}, z] + H[{-1, 1, 0, 1}, z] + H[{-1, 1, 1, -1}, z] - 
 H[{-1, 1, 1, 0}, z] + H[{-1, 1, 1, 1}, z] - H[{0, -1, -1, -1}, z] - 
 H[{0, -1, -1, 0}, z] - H[{0, -1, -1, 1}, z] + H[{0, -1, 0, -1}, z] + 
 H[{0, -1, 0, 1}, z] + H[{0, -1, 1, -1}, z] - H[{0, -1, 1, 0}, z] + 
 H[{0, -1, 1, 1}, z] + H[{0, 0, -1, -1}, z] + H[{0, 0, -1, 1}, z] + 
 H[{0, 0, 1, -1}, z] + H[{0, 0, 1, 1}, z] - H[{0, 1, -1, -1}, z] - 
 H[{0, 1, -1, 0}, z] - H[{0, 1, -1, 1}, z] + H[{0, 1, 0, -1}, z] + 
 H[{0, 1, 0, 1}, z] + H[{0, 1, 1, -1}, z] - H[{0, 1, 1, 0}, z] + 
 H[{0, 1, 1, 1}, z] + H[{1, -1, -1, -1}, z] + H[{1, -1, -1, 0}, z] + 
 H[{1, -1, -1, 1}, z] - H[{1, -1, 0, -1}, z] + H[{1, -1, 0, 0}, z] - 
 H[{1, -1, 0, 1}, z] + H[{1, -1, 1, -1}, z] + H[{1, -1, 1, 0}, z] + 
 H[{1, -1, 1, 1}, z] - H[{1, 0, -1, -1}, z] - H[{1, 0, -1, 0}, z] - 
 H[{1, 0, -1, 1}, z] + H[{1, 0, 0, -1}, z] + H[{1, 0, 0, 1}, z] + 
 H[{1, 0, 1, -1}, z] - H[{1, 0, 1, 0}, z] + H[{1, 0, 1, 1}, z] + 
 H[{1, 1, -1, -1}, z] - H[{1, 1, -1, 0}, z] + H[{1, 1, -1, 1}, z] + 
 H[{1, 1, 0, -1}, z] + H[{1, 1, 0, 0}, z] + H[{1, 1, 0, 1}, z] + 
 H[{1, 1, 1, -1}, z] - H[{1, 1, 1, 0}, z] + H[{1, 1, 1, 1}, z]

